Phases of N=2 Necklace Quivers

We classify the phases of N=2 elliptic models in terms of their global properties i.e. the spectrum of line operators. We show the agreement between the field theory and the M-theory analysis and how the phases form orbits under the action of the S-duality group which corresponds to the mapping class group of the Riemann surface in M-theory.

==> list.txt <==
lattice-picture.tex
Sigma0rgeometry.tex

Definitions.sty
Packages.sty

# kill me
# DraftStuff.sty

Sigma0rgeometry.bbl

plots/Quiver-crop.pdf
plots/cycles-crop.pdf
plots/Mod-Sigma-1-2-4-crop.pdf


# this does not appear to be on the arXiv
physics.sty

